Discovering Language-neutral Sub-networks in Multilingual Language Models

Multilingual pre-trained language models transfer remarkably well on cross-lingual downstream tasks. However, the extent to which they learn language-neutral representations (i.e., shared representations that encode similar phenomena across languages), and the effect of such representations on cross-lingual transfer performance, remain open questions. In this work, we conceptualize language neutrality of multilingual models as a function of the overlap between language-encoding sub-networks of these models. We employ the lottery ticket hypothesis to discover sub-networks that are individually optimized for various languages and tasks. Our evaluation across three distinct tasks and eleven typologically-diverse languages demonstrates that sub-networks for different languages are topologically similar (i.e., language-neutral), making them effective initializations for cross-lingual transfer with limited performance degradation.

==> LTH_Multilingual_LMs_EMNLP/dblp-alias.txt <==
# devlin2018bert          				DBLP:conf/naacl/DevlinCLT19
# N18-1101												DBLP:conf/naacl/WilliamsNB18
peters-etal-2018-deep							DBLP:conf/naacl/PetersNIGCLZ18
Xue2020mt5												DBLP:conf/naacl/XueCRKASBR21
# hewitt2019structure_prob					DBLP:conf/naacl/HewittM19

conneau2018xnli										DBLP:conf/emnlp/ConneauRLWBSS18
# wu2019beto												DBLP:conf/emnlp/WuD19
# wolf-etal-2020-transformers     	DBLP:conf/emnlp/WolfDSCDMCRLFDS20
# libovicky2020language							DBLP:conf/emnlp/LibovickyRF20
# mario2018under_the_hood             DBLP:conf/emnlp/GiulianelliHMHZ18

yu2019playing											DBLP:conf/iclr/YuETM20
frankle2018lottery								DBLP:conf/iclr/FrankleC19
# merity2016pointer									DBLP:conf/iclr/MerityX0S17
wang2019cross											DBLP:conf/iclr/KWMR20
# ian2019context_pprob							DBLP:conf/iclr/TenneyXCWPMKDBD19

frankle2020linear									DBLP:conf/icml/FrankleD0C20
kornblith2019similarity						DBLP:conf/icml/Kornblith0LH19

vaswani2017attention							DBLP:conf/nips/VaswaniSPUJGKP17
raghu2017svcca										DBLP:conf/nips/RaghuGYS17
morcos2018insights								DBLP:conf/nips/MorcosRB18
yang2019xlnet											DBLP:conf/nips/YangDYCSL19
conneau2019cross									DBLP:conf/nips/ConneauL19
chen2020lottery										DBLP:conf/nips/ChenFC0ZWC20



# pan2017cross										DBLP:conf/acl/PanZMNKJ17
# pires2019multilingual							DBLP:conf/acl/PiresSG19
conneau2019unsupervised						DBLP:conf/acl/ConneauKGCWGGOZ20

han2015learning										DBLP:journals/corr/HanPTD15
liu1907roberta										DBLP:journals/corr/abs-1907-11692
choenni2020does										DBLP:journals/corr/abs-2009-12862

singh2019bert											DBLP:conf/acl-deeplo/SinghMSX19

bojar-etal-2014-findings					DBLP:conf/wmt/BojarBFHKLMPPSS14
patrick20QA                                 DBLP:conf/acl/LewisORRS20
junjie2021xtreme                            DBLP:journals/corr/abs-2003-11080
artetxe2020cross                            DBLP:conf/acl/ArtetxeRY20
conneau2020emerging                         DBLP:conf/acl/ConneauWLZS20
# gonen2021greek                              DBLP:conf/blackboxnlp/GonenREG20
# dufter2020identify                          DBLP:conf/emnlp/DufterS20
tanti2021langspecifity                      DBLP:journals/corr/abs-2109-06935
# zhao2021inducing                            DBLP:conf/starsem/ZhaoEBA21
libovic2019how                              DBLP:journals/corr/abs-1911-03310
# prasanna2020allwinning                      DBLP:conf/emnlp/PrasannaRR20
gale2019state                               DBLP:journals/corr/abs-1902-09574
morcos2019oneticket                         DBLP:conf/nips/MorcosYPT19
# muller2021firstalign                        DBLP:conf/eacl/MullerESS21
merchant2020whathappens                     DBLP:conf/blackboxnlp/MerchantRPT20
# wang2019glue                                DBLP:conf/iclr/WangSMHLB19
# artext2019margin                            DBLP:conf/acl/ArtetxeS19
hardoon2004cca                              DBLP:journals/neco/HardoonSS04
chi2020universal                            DBLP:conf/acl/ChiHM20
# vries2020layers                             DBLP:conf/emnlp/VriesCN20

==> dblp-alias.txt <==
# devlin2018bert          				DBLP:conf/naacl/DevlinCLT19
# N18-1101												DBLP:conf/naacl/WilliamsNB18
peters-etal-2018-deep							DBLP:conf/naacl/PetersNIGCLZ18
Xue2020mt5												DBLP:conf/naacl/XueCRKASBR21
# hewitt2019structure_prob					DBLP:conf/naacl/HewittM19

conneau2018xnli										DBLP:conf/emnlp/ConneauRLWBSS18
# wu2019beto												DBLP:conf/emnlp/WuD19
# wolf-etal-2020-transformers     	DBLP:conf/emnlp/WolfDSCDMCRLFDS20
# libovicky2020language							DBLP:conf/emnlp/LibovickyRF20
# mario2018under_the_hood             DBLP:conf/emnlp/GiulianelliHMHZ18

yu2019playing											DBLP:conf/iclr/YuETM20
frankle2018lottery								DBLP:conf/iclr/FrankleC19
# merity2016pointer									DBLP:conf/iclr/MerityX0S17
wang2019cross											DBLP:conf/iclr/KWMR20
# ian2019context_pprob							DBLP:conf/iclr/TenneyXCWPMKDBD19

frankle2020linear									DBLP:conf/icml/FrankleD0C20
kornblith2019similarity						DBLP:conf/icml/Kornblith0LH19

vaswani2017attention							DBLP:conf/nips/VaswaniSPUJGKP17
raghu2017svcca										DBLP:conf/nips/RaghuGYS17
morcos2018insights								DBLP:conf/nips/MorcosRB18
yang2019xlnet											DBLP:conf/nips/YangDYCSL19
conneau2019cross									DBLP:conf/nips/ConneauL19
chen2020lottery										DBLP:conf/nips/ChenFC0ZWC20



# pan2017cross										DBLP:conf/acl/PanZMNKJ17
# pires2019multilingual							DBLP:conf/acl/PiresSG19
conneau2019unsupervised						DBLP:conf/acl/ConneauKGCWGGOZ20

han2015learning										DBLP:journals/corr/HanPTD15
liu1907roberta										DBLP:journals/corr/abs-1907-11692
choenni2020does										DBLP:journals/corr/abs-2009-12862

singh2019bert											DBLP:conf/acl-deeplo/SinghMSX19

bojar-etal-2014-findings					DBLP:conf/wmt/BojarBFHKLMPPSS14
patrick20QA                                 DBLP:conf/acl/LewisORRS20
junjie2021xtreme                            DBLP:journals/corr/abs-2003-11080
artetxe2020cross                            DBLP:conf/acl/ArtetxeRY20
conneau2020emerging                         DBLP:conf/acl/ConneauWLZS20
# gonen2021greek                              DBLP:conf/blackboxnlp/GonenREG20
# dufter2020identify                          DBLP:conf/emnlp/DufterS20
tanti2021langspecifity                      DBLP:journals/corr/abs-2109-06935
# zhao2021inducing                            DBLP:conf/starsem/ZhaoEBA21
libovic2019how                              DBLP:journals/corr/abs-1911-03310
# prasanna2020allwinning                      DBLP:conf/emnlp/PrasannaRR20
gale2019state                               DBLP:journals/corr/abs-1902-09574
morcos2019oneticket                         DBLP:conf/nips/MorcosYPT19
# muller2021firstalign                        DBLP:conf/eacl/MullerESS21
merchant2020whathappens                     DBLP:conf/blackboxnlp/MerchantRPT20
# wang2019glue                                DBLP:conf/iclr/WangSMHLB19
# artext2019margin                            DBLP:conf/acl/ArtetxeS19
hardoon2004cca                              DBLP:journals/neco/HardoonSS04
chi2020universal                            DBLP:conf/acl/ChiHM20
# vries2020layers                             DBLP:conf/emnlp/VriesCN20
